Show me what you want: Inverse reinforcement learning to automatically design robot swarms by demonstration

Automatic design is a promising approach to generating control software for robot swarms. So far, automatic design has relied on mission-specific objective functions to specify the desired collective behavior. In this paper, we explore the possibility to specify the desired collective behavior via demonstrations. We develop Demo-Cho, an automatic design method that combines inverse reinforcement learning with automatic modular design of control software for robot swarms. We show that, only on the basis of demonstrations and without the need to be provided with an explicit objective function, Demo-Cho successfully generated control software to perform four missions. We present results obtained in simulation and with physical robots.

==> friedmanReal.tikz <==
\begin{tikzpicture}[x=1pt,y=1pt]
\definecolor{fillColor}{RGB}{255,255,255}
\path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,0) rectangle (361.35,108.41);
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{255,255,255}
\definecolor{fillColor}{RGB}{255,255,255}

\path[draw=drawColor,line width= 0.6pt,line join=round,line cap=round,fill=fillColor] (  0.00,  0.00) rectangle (361.35,108.41);
\end{scope}
\begin{scope}
\path[clip] ( 55.60, 28.23) rectangle (355.85,102.91);
\definecolor{fillColor}{RGB}{255,255,255}

\path[fill=fillColor] ( 55.60, 28.23) rectangle (355.85,102.91);
\definecolor{drawColor}{RGB}{211,211,211}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 42.23) --
	(355.85, 42.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 65.57) --
	(355.85, 65.57);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 88.90) --
	(355.85, 88.90);

\path[draw=drawColor,line width= 0.2pt,line join=round] (233.57, 28.23) -- (233.57,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (183.78, 28.23) -- (183.78,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (342.20, 28.23) -- (342.20,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (119.03, 28.23) -- (119.03,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] ( 69.24, 28.23) -- ( 69.24,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (227.66, 28.23) -- (227.66,102.91);
\definecolor{drawColor}{RGB}{0,0,0}

\path[draw=drawColor,line width= 0.6pt,line join=round] (233.57, 38.73) --
	(233.57, 45.73);

\path[draw=drawColor,line width= 0.6pt,line join=round] (233.57, 42.23) --
	(119.03, 42.23);

\path[draw=drawColor,line width= 0.6pt,line join=round] (119.03, 38.73) --
	(119.03, 45.73);

\path[draw=drawColor,line width= 0.6pt,line join=round] (183.78, 62.06) --
	(183.78, 69.07);

\path[draw=drawColor,line width= 0.6pt,line join=round] (183.78, 65.57) --
	( 69.24, 65.57);

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 69.24, 62.06) --
	( 69.24, 69.07);

\path[draw=drawColor,line width= 0.6pt,line join=round] (342.20, 85.40) --
	(342.20, 92.40);

\path[draw=drawColor,line width= 0.6pt,line join=round] (342.20, 88.90) --
	(227.66, 88.90);

\path[draw=drawColor,line width= 0.6pt,line join=round] (227.66, 85.40) --
	(227.66, 92.40);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (176.30, 42.23) circle (  1.96);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (126.51, 65.57) circle (  1.96);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (284.93, 88.90) circle (  1.96);
\definecolor{drawColor}{RGB}{190,190,190}

\path[draw=drawColor,line width= 0.6pt,line join=round,line cap=round] ( 55.60, 28.23) rectangle (355.85,102.91);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.30}

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 39.47) {\DCho};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 62.81) {\OCho};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 86.15) {\OEvo};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.70}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 42.23) --
	( 55.60, 42.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 65.57) --
	( 55.60, 65.57);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 88.90) --
	( 55.60, 88.90);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.70}

\path[draw=drawColor,line width= 0.3pt,line join=round] (105.39, 25.48) --
	(105.39, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (180.83, 25.48) --
	(180.83, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (256.27, 25.48) --
	(256.27, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (331.70, 25.48) --
	(331.70, 28.23);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.30}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (105.39, 17.77) {12.5};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (180.83, 17.77) {15.0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (256.27, 17.77) {17.5};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (331.70, 17.77) {20.0};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{0,0,0}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (205.72,  7.25) {\bfseries Ranks for reality};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{0,0,0}
\end{scope}
\end{tikzpicture}

==> friedmanSim.tikz <==
\begin{tikzpicture}[x=1pt,y=1pt]
\definecolor{fillColor}{RGB}{255,255,255}
\path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,0) rectangle (361.35,108.41);
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{255,255,255}
\definecolor{fillColor}{RGB}{255,255,255}

\path[draw=drawColor,line width= 0.6pt,line join=round,line cap=round,fill=fillColor] (  0.00,  0.00) rectangle (361.35,108.41);
\end{scope}
\begin{scope}
\path[clip] ( 55.60, 28.23) rectangle (355.85,102.91);
\definecolor{fillColor}{RGB}{255,255,255}

\path[fill=fillColor] ( 55.60, 28.23) rectangle (355.85,102.91);
\definecolor{drawColor}{RGB}{211,211,211}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 42.23) --
	(355.85, 42.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 65.57) --
	(355.85, 65.57);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 55.60, 88.90) --
	(355.85, 88.90);

\path[draw=drawColor,line width= 0.2pt,line join=round] (314.75, 28.23) -- (314.75,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (308.86, 28.23) -- (308.86,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (342.20, 28.23) -- (342.20,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] ( 75.13, 28.23) -- ( 75.13,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] ( 69.24, 28.23) -- ( 69.24,102.91);

\path[draw=drawColor,line width= 0.2pt,line join=round] (102.59, 28.23) -- (102.59,102.91);
\definecolor{drawColor}{RGB}{0,0,0}

\path[draw=drawColor,line width= 0.6pt,line join=round] (314.75, 38.73) --
	(314.75, 45.73);

\path[draw=drawColor,line width= 0.6pt,line join=round] (314.75, 42.23) --
	( 75.13, 42.23);

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 75.13, 38.73) --
	( 75.13, 45.73);

\path[draw=drawColor,line width= 0.6pt,line join=round] (308.86, 62.06) --
	(308.86, 69.07);

\path[draw=drawColor,line width= 0.6pt,line join=round] (308.86, 65.57) --
	( 69.24, 65.57);

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 69.24, 62.06) --
	( 69.24, 69.07);

\path[draw=drawColor,line width= 0.6pt,line join=round] (342.20, 85.40) --
	(342.20, 92.40);

\path[draw=drawColor,line width= 0.6pt,line join=round] (342.20, 88.90) --
	(102.59, 88.90);

\path[draw=drawColor,line width= 0.6pt,line join=round] (102.59, 85.40) --
	(102.59, 92.40);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (194.94, 42.23) circle (  1.96);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (189.05, 65.57) circle (  1.96);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round,fill=fillColor] (222.40, 88.90) circle (  1.96);
\definecolor{drawColor}{RGB}{190,190,190}

\path[draw=drawColor,line width= 0.6pt,line join=round,line cap=round] ( 55.60, 28.23) rectangle (355.85,102.91);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.30}

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 39.47) {\DCho};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 62.81) {\OCho};

\node[text=drawColor,anchor=base east,inner sep=0pt, outer sep=0pt, scale=  1] at ( 50.65, 86.15) {\OEvo};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.70}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 42.23) --
	( 55.60, 42.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 65.57) --
	( 55.60, 65.57);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 52.85, 88.90) --
	( 55.60, 88.90);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.70}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 78.33, 25.48) --
	( 78.33, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (158.20, 25.48) --
	(158.20, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (238.07, 25.48) --
	(238.07, 28.23);

\path[draw=drawColor,line width= 0.3pt,line join=round] (317.94, 25.48) --
	(317.94, 28.23);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{gray}{0.30}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at ( 78.33, 17.77) {0};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (158.20, 17.77) {10};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (238.07, 17.77) {20};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.80] at (317.94, 17.77) {30};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{0,0,0}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.90] at (205.72,  7.25) {\bfseries Ranks for simulation};
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (361.35,108.41);
\definecolor{drawColor}{RGB}{0,0,0}

\end{scope}
\end{tikzpicture}
